An explanatory evo-devo model for the developmental hourglass

The "developmental hourglass" describes a pattern of increasing morphological divergence towards earlier and later embryonic development, separated by a period of significant conservation across distant species (the "phylotypic stage"). Recent studies have found evidence in support of the hourglass effect at the genomic level. For instance, the phylotypic stage expresses the oldest and most conserved transcriptomes. However, the regulatory mechanism that causes the hourglass pattern remains an open question. Here, we use an evolutionary model of regulatory gene interactions during development to identify the conditions under which the hourglass effect can emerge in a general setting. The model focuses on the hierarchical gene regulatory network that controls the developmental process, and on the evolution of a population under random perturbations in the structure of that network. The model predicts, under fairly general assumptions, the emergence of an hourglass pattern in the structure of a temporal representation of the underlying gene regulatory network. The evolutionary age of the corresponding genes also follows an hourglass pattern, with the oldest genes concentrated at the hourglass waist. The key behind the hourglass effect is that developmental regulators should have an increasingly specific function as development progresses. Analysis of developmental gene expression profiles from Drosophila melanogaster and Arabidopsis thaliana provide consistent results with our theoretical predictions.

==> Figures/Fig2/model1/note.txt <==
The uniform specificty can get a value between 0.1 and 0.9. Here we show the resuls for specificty equal to 0.5.


==> Figures/Fig2/notes.txt <==
The prevalence results are only done for model-2 with 1000 individuals.

The age results here are for *all* the genes that ever existed 
in a certain stage not for the genes at a certain snapshot. We can obtain that graph as well and replace this one.

The H score includes the first stage. We can recalculate the H score and 


==> Figures/Fig4/c/MA/0.0001/Sample_Results/stats.txt <==
Score 1: 0.8666666666666667
Waist 1: 5
Score 2: 0.8
Score 2: 5


==> Figures/Fig4/c/MA/0.0001/Sample_Results/width1.txt <==
1 342
2 1083
3 554
4 155
5 121
6 211
7 286
8 149
9 329
10 334


==> Figures/Fig4/c/MA/0.0001/Sample_Results/width2.txt <==
1 342
2 1184
3 490
4 201
5 146
6 155
7 275
8 149
9 318
10 304


==> Figures/Fig4/c/MA/0.00025/Sample_Results/stats.txt <==
Score 1: 0.9523809523809523
Waist 1: 4
Score 2: 0.9333333333333333
Score 2: 5


==> Figures/Fig4/c/MA/0.00025/Sample_Results/width1.txt <==
1 2225
2 488
3 200
4 41
5 42
6 72
7 117
8 73
9 148
10 158


==> Figures/Fig4/c/MA/0.00025/Sample_Results/width2.txt <==
1 2225
2 520
3 180
4 58
5 42
6 60
7 115
8 72
9 142
10 150


==> Figures/Fig4/c/MA/0.0005/Sample_Results/stats.txt <==
Score 1: 0.9333333333333333
Waist 1: 5
Score 2: 1.0
Score 2: 5


==> Figures/Fig4/c/MA/0.0005/Sample_Results/width1.txt <==
1 2985
2 210
3 75
4 14
5 13
6 21
7 44
8 43
9 75
10 84


==> Figures/Fig4/c/MA/0.0005/Sample_Results/width2.txt <==
1 2985
2 224
3 65
4 19
5 12
6 19
7 42
8 43
9 73
10 82


==> Figures/Fig4/c/MA/0.0005/Sample_Results/width3.txt <==
1 2703
2 224
3 110
4 41
5 40
6 45
7 81
8 82
9 125
10 113


==> Figures/Fig4/c/MA/0.00075/Sample_Results/stats.txt <==
Score 1: 1.0
Waist 1: 5
Score 2: 0.9333333333333333
Score 2: 5


==> Figures/Fig4/c/MA/0.00075/Sample_Results/width1.txt <==
1 3211
2 127
3 44
4 10
5 8
6 12
7 23
8 28
9 50
10 51


==> Figures/Fig4/c/MA/0.00075/Sample_Results/width2.txt <==
1 3211
2 136
3 37
4 12
5 8
6 11
7 23
8 27
9 50
10 49


==> Figures/Fig4/c/RNA/0.0001/Sample_Results/stats.txt <==
Score 1: 0.8
Waist 1: 5
Score 2: 0.8666666666666667
Waist 2: 5


==> Figures/Fig4/c/RNA/0.0001/Sample_Results/width1.txt <==
1 11574
2 785
3 370
4 243
5 81
6 246
7 229
8 440
9 356
10 437


==> Figures/Fig4/c/RNA/0.0001/Sample_Results/width2.txt <==
1 11574
2 860
3 342
4 255
5 116
6 185
7 222
8 440
9 357
10 410


==> Figures/Fig4/c/RNA/0.00025/Sample_Results/stats.txt <==
Score 1: 1.0
Waist 1: 5
Score 2: 1.0
Waist 2: 5


==> Figures/Fig4/c/RNA/0.00025/Sample_Results/width1.txt <==
1 13519
2 277
3 103
4 75
5 26
6 84
7 104
8 174
9 190
10 209


==> Figures/Fig4/c/RNA/0.00025/Sample_Results/width2.txt <==
1 13519
2 300
3 97
4 82
5 34
6 61
7 102
8 176
9 186
10 204


==> Figures/Fig4/c/RNA/0.00025/Sample_Results/width3.txt <==
1 13096
2 300
3 156
4 118
5 76
6 128
7 133
8 225
9 264
10 265


==> Figures/Fig4/c/RNA/0.0005/Sample_Results/stats.txt <==
Score 1: 1.0
Waist 1: 5
Score 2: 1.0
Waist 2: 5


==> Figures/Fig4/c/RNA/0.0005/Sample_Results/width1.txt <==
1 14076
2 146
3 49
4 34
5 15
6 49
7 61
8 106
9 108
10 117


==> Figures/Fig4/c/RNA/0.0005/Sample_Results/width2.txt <==
1 14076
2 160
3 44
4 39
5 18
6 34
7 63
8 104
9 108
10 115


==> Figures/Fig4/c/RNA/0.00075/Sample_Results/stats.txt <==
Score 1: 0.9666666666666667
Waist 1: 5
Score 2: 0.8833333333333333
Waist 2: 5


==> Figures/Fig4/c/RNA/0.00075/Sample_Results/width1.txt <==
1 14305
2 108
3 24
4 19
5 9
6 34
7 47
8 71
9 72
10 72


==> Figures/Fig4/c/RNA/0.00075/Sample_Results/width2.txt <==
1 14305
2 119
3 21
4 21
5 12
6 21
7 50
8 70
9 71
10 71

